Fast simulation of planar Clifford circuits

A general quantum circuit can be simulated classically in exponential time. If it has a planar layout, then a tensor-network contraction algorithm due to Markov and Shi has a runtime exponential in the square root of its size, or more generally exponential in the treewidth of the underlying graph. Separately, Gottesman and Knill showed that if all gates are restricted to be Clifford, then there is a polynomial time simulation. We combine these two ideas and show that treewidth and planarity can be exploited to improve Clifford circuit simulation. Our main result is a classical algorithm with runtime scaling asymptotically as $n^{\omega/2}<n^{1.19}$ which samples from the output distribution obtained by measuring all $n$ qubits of a planar graph state in given Pauli bases. Here $\omega$ is the matrix multiplication exponent. We also provide a classical algorithm with the same asymptotic runtime which samples from the output distribution of any constant-depth Clifford circuit in a planar geometry. Our work improves known classical algorithms with cubic runtime. A key ingredient is a mapping which, given a tree decomposition of some graph $G$, produces a Clifford circuit with a structure that mirrors the tree decomposition and which emulates measurement of the corresponding graph state. We provide a classical simulation of this circuit with the runtime stated above for planar graphs and otherwise $nt^{\omega-1}$ where $t$ is the width of the tree decomposition. Our algorithm incorporates two subroutines which may be of independent interest. The first is a matrix-multiplication-time version of the Gottesman-Knill simulation of multi-qubit measurement on stabilizer states. The second is a new classical algorithm for solving symmetric linear systems over $\mathbb{F}_2$ in a planar geometry, extending previous works which only applied to non-singular linear systems in the analogous setting.

==> figures/example_graph.tikz <==
\begin{tikzpicture}
\tikzstyle{vertex}=[draw, circle, minimum size=20pt, inner sep=0pt, outer sep=0pt]
\matrix[row sep=12pt, column sep=12pt] {
\node (A) [vertex] {$A$}; & \node (B) [vertex] {$B$}; & \node (F) [vertex] {$F$}; \\
\node (C) [vertex] {$C$}; & & \node (G) [vertex] {$G$}; \\
\node (E) [vertex] {$E$}; & \node (D) [vertex] {$D$}; & \node (H) [vertex] {$H$}; \\
};
\path[draw,-] 
(A)--(B)--(F)--(G)--(H)--(D)--(E)--(C)--(A)
(B)--(C)--(D)--(G)--(B)--(D);
\end{tikzpicture}
\hspace{40pt}
\begin{tikzpicture}
\tikzstyle{node}=[draw, ellipse, minimum width=30pt, minimum height=25pt, inner sep=0pt, outer sep=0pt]
\matrix[row sep=5pt, column sep=8pt] {
\node (ABC) [node] {$A B C$}; & & &  \node (BFG) [node] {$B F G$}; \\
& \node (BCD) [node] {$B C D$}; & \node (BDG) [node] {$B D G$}; \\
\node (CDE) [node] {$C D E$}; & & & \node (DGH) [node] {$D G H$}; \\
};
\path[draw,-] 
(ABC)--(BCD)--(BDG)--(BFG)
(CDE)--(BCD)
(BDG)--(DGH);
\end{tikzpicture}
